From Geometry to Culture: An Iterative VLM Layout Framework for Placing Objects in Complex 3D Scene Contexts

3D layout tasks have traditionally concentrated on geometric constraints, but many practical applications demand richer contextual understanding that spans social interactions, cultural traditions, and usage conventions. Existing methods often rely on rule-based heuristics or narrowly trained learning models, making them difficult to generalize and frequently prone to orientation errors that break realism. To address these challenges, we define four escalating context levels, ranging from straightforward physical placement to complex cultural requirements such as religious customs and advanced social norms. We then propose a Vision-Language Model-based pipeline that inserts minimal visual cues for orientation guidance and employs iterative feedback to pinpoint, diagnose, and correct unnatural placements in an automated fashion. Each adjustment is revisited through the system's verification process until it achieves a coherent result, thereby eliminating the need for extensive user oversight or manual parameter tuning. Our experiments across these four context levels reveal marked improvements in rotation accuracy, distance control, and overall layout plausibility compared with native VLM. By reducing the dependence on pre-programmed constraints or prohibitively large training sets, our method enables fully automated scene composition for both everyday scenarios and specialized cultural tasks, moving toward a universally adaptable framework for 3D arrangement.

==> 000readme.txt <==
These LaTeX source files, when compiled, will produce a fully-anonymized sample article
suitable for submission to the SIGGRAPH and SIGGRAPH Asia conferences. 

It is your responsibility to ensure that you are using v1.55 or higher of the "acmart"
class. 

The ACM article class files are available to download from: 
https://www.acm.org/publications/proceedings-template.

The User Guide, which goes into great detail on how to use the "acmart" class, including
a list of the LaTeX packages which need to be installed in order for you to be successful
in using it, is available to download from:
https://www.acm.org/binaries/content/assets/publications/consolidated-tex-template/acmart.pdf

Your formatted article must display the submission ID on the first page, and on each
of the even-numbered pages in the page header, as shown in the sample PDF.
